On Hierarchical Communication Topologies in the pi-calculus

This paper is concerned with the shape invariants satisfied by the communication topology of {\pi}-terms, and the automatic inference of these invariants. A {\pi}-term P is hierarchical if there is a finite forest T such that the communication topology of every term reachable from P satisfies a T-shaped invariant. We design a static analysis to prove a term hierarchical by means of a novel type system that enjoys decidable inference. The soundness proof of the type system employs a non-standard view of {\pi}-calculus reactions. The coverability problem for hierarchical terms is decidable. This is proved by showing that every hierarchical term is depth-bounded, an undecidable property known in the literature. We thus obtain an expressive static fragment of the {\pi}-calculus with decidable safety verification problems.

==> figures/encoding-explain.tikz <==
\begingroup
%
\tikzset{
  encoding/.style={
    forest,
    thick,
    legend/.style={
      every node/.style={
        anchor=west,
        text width=4em,
        append after command={++(0,-1em)}
      },
      every pic/.style={
        shift={(-.4em,.6em)},
        y=2em, x=2em
      }
    },
    lbl/.style={font={\small}, shift={(-1em,.5em)}}
  },
  node a/.style={node},
  node b/.style={node},
  lbl a/.style={lbl},
  lbl b/.style={lbl},
  disable name/.style={
    node #1/.append style={draw=gray,fill=gray},
    lbl #1/.append style={gray},
  }
}
%
\newcommand{\afterastep}{{\makebox[2em]{$\to$}}}%
\newcommand{\aftersomesteps}[1]{{\makebox[2em]{$\xrightarrow[#1]{}^*$}}}%
%
\newcommand{\refpoints}{
  \path[tree] (-2.6,-3.5) -- (0,0) coordinate (root) -- (2.6,-3.5) --cycle;
  \path (root)
    +(-2,-1ex) coordinate (ctrl)
    ++(-90:1)   node[node a] (a) {}
    +(-130:1.3) node[node b] (b) {}
    (1.3,-3.5)  coordinate (R) +(0,-.7em) coordinate (R-label)
    (-1.3,-3.5) coordinate (S) +(0,-.7em) coordinate (S-label)
  ;
}
%
\newcommand{\PathToa}{..controls +(-120:.3) and +(60:.4) .. (a)}
\newcommand{\PathTob}{..controls +(-170:.5) and +(30:.7) .. coordinate[pos=.55](pre-b) (b)}
\newcommand{\PathToS}{
  \PathTob
  ..controls +(-150:.7) and +(40:.8) ..
    coordinate[pos=.2](s')
  (S.north)
}
\newcommand{\PathToR}{
  ..controls +(-10:.5)  and +(260:-.6) ..
    coordinate[pos=.8](r')
  ++(-60:1.2)
  ..controls +(260:.8)  and +(50:.7) ..
    coordinate[pos=.1](r'')
  (R.north)
}
%
\begin{tikzpicture}[encoding]

  \refpoints

  \path (ctrl) node {$\qready$};

  \draw (root)
    \PathToa
    \PathToS;

  \node at (S-label) {$S$};
\end{tikzpicture}%
%
\afterastep%
%
\begin{tikzpicture}[encoding]

  \refpoints

  \path (ctrl) node {$q'_S$};

  \draw (root)
    \PathToa
    \PathToS;
  \node at (S-label) {$\s{C_S}{wait}$};

  \path
    (a) node[lbl a] {syn}
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\aftersomesteps{\trgen{Spawn}}%
%
\newcommand{\senderconts}{
  \draw[draw=gray]
    (s')    to[bend right] ++(-.4,-.4) pic[continuation subtree, name=S1]
    (pre-b) to[bend left ] ++( .3,-.3) pic[continuation subtree, name=S2];
}
%
\begin{tikzpicture}[encoding, disable name=b]

  \refpoints

  \path (ctrl) node {$\q{send}$};

  \draw[gray] (a) \PathToS;
  \draw (root)
    \PathToa

    \PathToR;

  \senderconts
  % \path (S1-bottom) +(0,.3em) node[font={\scriptsize}] {$S'_1$};
  % \path (S2-bottom) +(0,.3em) node[font={\scriptsize}] {$S'_2$};
  \node at (S-label) {$\qdead$};
  \node at (R-label) {$\bang{R}$};

  \path
    (a) node[lbl a] {syn}
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\afterastep%
%
\begin{tikzpicture}[encoding, disable name=b]

  \refpoints

  \path (ctrl) node {$\q{rec}$};

  \draw[gray] (a) \PathToS;

  \draw (root)
    \PathToa
    \PathToR;

  \senderconts

  \path (S) ++(0,-.7em) node {$\qdead$};
  \path (R) ++(0,-.7em) node {$\s{C_{\bang{R}}}{rec}$};

  \path
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\aftersomesteps{\trgen{Spawn}}%
%
\newcommand{\nonmigconts}{
  \draw[draw=gray]
    (r') to[bend left ] ++( .5,-.2) pic[continuation subtree, name=mig1]
    (r'') to[bend right] ++(-.3,-.4) pic[continuation subtree, name=mig2];
}
%
\begin{tikzpicture}[encoding, disable name=a]

  \refpoints

  \path (ctrl) node {$q'_R$};

  \draw[gray] (a) \PathToS;
  \draw[gray] (a) \PathToR;
  \draw \PathToa \PathTob;

  \draw (root)
    \PathToa;

  \senderconts
  \nonmigconts

  \path (mig1-bottom) +(0,-.3em) node[font={\tiny}] {$\neg\text{mig}$};
  \path (mig2-bottom) +(0,-.3em) node[font={\tiny}] {$\neg\text{mig}$};

  \path (S) ++(0,-.7em) node {$\qdead$};
  \path (R) ++(0,-.7em) node {$\bang{R}$};

  \path
    (b) node[lbl b] {msg};

\end{tikzpicture}%
%
\aftersomesteps{\trgen{Spawn}}%
%
\begin{tikzpicture}[encoding, disable name=a, disable name=b]

  \refpoints

  \path (ctrl) node {$\qready$};

  \draw[gray] (a) \PathToS;
  \draw[gray] (a) \PathToR;

  \draw[gray] (root)
    \PathToa;

  \senderconts
  \nonmigconts
  \draw[draw=gray]
    (b) to[bend left] ++(.3,-.3 ) pic[continuation subtree]
    (b) to[bend left] ++(.4,-.35) pic[continuation subtree, name=mig]
    (b) to[bend left] ++(.5,-.4 ) pic[continuation subtree];

  \path (mig-bottom) +(0,-.5em) node[font={\tiny}] {mig};

  \path (S) ++(0,-.7em) node {$\qdead$};
  \path (R) ++(0,-.7em) node {$\bang{R}$};

\end{tikzpicture}
%
\endgroup


==> figures/example-phi.tikz <==
\ensuretikzpicturebegin
\begin{scope}[AST]

\node (s) {$s$}
  child { node {$c$}
    child { node {$m$}
      [sibling distance=15mm]
      child { node {$\inp m(y).\out c<m>$} }
      child { node {$d$}
        child { node {$\out m<d>$} }
      }
    }
    child[missing] { }
    child { node {$\bang{S}$}}
    child { node {$\bang{C}$}}
    child { node {$\bang{M}$}}
  };

\end{scope}
\ensuretikzpictureend

==> figures/example-treeins.tikz <==
\ensuretikzpicturebegin
\begin{scope}[
  child anchor=north,
  every node/.style={
    outer sep=0pt,
    inner sep=2pt,
  },
  level distance=6mm,
  sibling distance=8mm,
]

\node (P) {$b$}
  child { node {$a$}
    child { node {$\bang{A}$}}
    child { node {$c$}
      child[level distance=8mm] { node {$\out a<c>$} }
    }
  };

\node (Pins) at (3,0) {$b$}
  child { node {$a$}
    child { node {$\bang{A}$}}
    child { node {$c$}
      child[level distance=8mm] { node {$\out b<c>$} }
    }
    child { node {$d$}
      child[level distance=8mm] { node {$\out a<d>$} }
    }
  };

\node (Pnaive) at (-3,0) {$b$}
  child { node {$a$}
    child { node {$\bang{A}$}}
    child { node {$c$}
      child { node {$d$}
        child { node {$\out b<c>$} }
        child { node {$\out a<d>$} }
      }
    }
  };

\path (P) --node[yshift=-15]{$\to$}   (Pins)
      (P) --node[yshift=-15]{$\gets$} (Pnaive);

\end{scope}
\ensuretikzpictureend

==> figures/server-client.tikz <==
% \begin{tikzpicture}[stdnf graph]
%   \node[ch=s] (s) {}
%    +(4.5*360/7:1) node[seq,xshift=-2em] (S) {S}
%    +(2.5*360/7:1) node[seq,xshift=-2em] (M) {M}
%    +(3.5*360/7:1) node[seq,xshift=-2em] (C) {C}
%    +(1.2*360/7:2) node[seq]  (my)  {my}
%    +(0.25*360/7:2) node[seq] (sm)  {sm}
%    +(6.75*360/7:2) node[seq] (my') {my'}
%    +(5.8*360/7:2) node[seq]  (cm)  {cm}
%    ;
%    \node[ch=m, xshift=3em] (m1) at (my) {};
%    \node[seq, xshift=3em] (md) at (m1) {};
%    \node[ch=d, xshift=3em] (d) at (md) {};
%    \path (sm)--node[ch=m, xshift=3em] (m2) {} (my');
%    \node[ch=m, xshift=3em] (m3) at (cm) {};

%    \draw
%      (s) edge (S) edge (M) edge (C) edge (my) edge (sm) edge (my') edge (cm)
%      (m1) edge (my) edge (md)
%      (d) edge (md)
%      (m2) edge (sm) edge (my')
%      (m3) edge (cm)
%    ;
% \end{tikzpicture}
\begingroup
\makeatletter
\def\ignorelbl#1{}
\def\mypic{\@ifstar{\let\lbl\ignorelbl\drawmypic}{\let\lbl\relax\drawmypic}}
\makeatother

\def\drawmypic{
  \begin{tikzpicture}[
    stdnf graph,
    font={\scriptsize},
  ]
  % \if!#1!\let\lbl\relax\else\def\lbl##1{}\fi
    \node[ch=\lbl{s}] (s) {}
     % +(180:.5) node[seq] (S) {\lbl{$\bang{S}$}}
     % +(160:.8) node[seq,xshift=-1em] (S) {\lbl{$\bang{S}$}}
     % +(-160:.8) node[seq,xshift=-1em] (C) {\lbl{$\bang{C}$}}
     % +(-100:.8) node[seq,xshift=-1em] (M) {\lbl{$\bang{M}$}}
     ++(180:.5) node[seq] (S) {\lbl{$\bang{S}$}}
     ++(0, -.5) node[seq] (C) {\lbl{$\bang{C}$}}
     ++(0, -.5) node[seq] (M) {\lbl{$\bang{M}$}}
    ;
    \draw (s)
      edge (S)
      % edge (C)
      edge (C)
    ;

    \foreach \i/\s in {1/ghost,2/ghost,3/} {
      \draw[\s] (s) --
       ++(\i ex+30:1.5) node[seq,\s]  (my-\i)  {\lbl{$D$}} --
       ++(2.5em,0) node[ch=\lbl{m},\s] (m1-\i) {} --
       ++(2.5em,0) node[seq,\s] (md-\i) {\lbl{$A$}} --
       ++(2.5em,0) node[ch=\lbl{d},\s] (d-\i) {}
      ;
      \draw[\s] (s) --
       +(-3ex+\i ex+0.25*360/7:1.5) node[seq,\s] (sm-\i)  {\lbl{$R$}} --
       +(-3ex+\i ex:2.3) node[ch=\lbl{m},\s] (m2-\i) {} --
       ++(-3ex+\i ex+6.75*360/7:1.5) node[seq,\s] (my'-\i) {\lbl{$D$}} --
       (s)
      ;
      \draw[\s] (s)
       ++(\i ex-60:1.5) node[seq,\s]  (cm-\i)  {\lbl{$\out c<m>$}} --
       ++(2.5em,0) node[ch=\lbl{m},\s] (m3-\i) {}
      ;
    }
    \draw (cm-3) --node[ch=\lbl{c}] (c) {} (C);
    \draw (c) edge (M) edge (C) edge (cm-3) edge[ghost] (cm-2) edge[ghost] (cm-1);

    % \begin{pgfonlayer}{background}
    % \foreach \i in {1,2,3} {
    %   \draw[shorten >=-2pt] (c) edge[ghost] (my-\i.south west) edge[ghost] (my'-\i.west);
    % }
    % \end{pgfonlayer}

  \end{tikzpicture}
}

%% ACTUAL PICTURE of CONFIG
\begin{tikzpicture}[baseline=0]
\node {\mypic}
+(-2.2,-2) node {\scalebox{.3}{\mypic*}}
+(-1.4,1.8) node {\scalebox{.5}{\mypic*}}
+(2.7,-1.3) node {\scalebox{.45}{\mypic*}}
;
\end{tikzpicture}
\quad
\begin{tikzpicture}[
  AST,
  sibling distance = 3em,
  level 3/.style = {sibling distance=1.5em},
  baseline=(d),
  seq/.style = {color=black!70},
]

\node (s) {$s$}
    child { node {$c$}
      child { node {$m$}
        % [sibling distance=15mm]
        child { node[seq] {$D$} }
        child { node (d) {$d$}
          child { node[seq] {$A$} }
        }
      }
      % child[missing] { }
      child { node (m) {$m$}
        % [sibling distance=15mm]
        child { node[seq] {$R$} }
        child { node[seq] {$D$} }
      }
      child { node (m) {$m$}
        child { node[seq] {$\out c<m>$} }
      }
      % child { node[seq] {$\bang{S}$}}
      % child { node[seq] {$\bang{C}$}}
      % child { node[seq] {$\bang{M}$}}
    }
  ;
\end{tikzpicture}

\endgroup


==> figures/server-sketch-topology.tikz <==
\begingroup%
\makeatletter%
\def\ignorelbl#1{}
\def\mypic{\@ifstar{\let\lbl\ignorelbl\drawmypic}{\let\lbl\relax\drawmypic}}
\makeatother%
%
\def\drawmypic{%
\begin{tikzpicture}[
  stdnf graph,
  font={\scriptsize},
  baseline=(s),
]
  \def\R{.7}
  \def\A{20}

  \node[ch=210:\lbl{$s$}] (s) {}
    +(180:\R) node[seq] (S) {\lbl{$S$}}
    % +(250:\R) node[seq] (E) {$E$}
  ;
  \draw[link] (s) edge (S);

  \foreach \i/\s in {1/ghost,2/ghost,3/} {
    \def\N{1} \def\O{100}
    \draw[link,\s] (s) --
      ++(\O+\i*\A/3:\R) node[seq,\s] (C\N-\i) {\lbl{$C$}} --
      +(\O+\i*\A/3:\R) node[ch={\O+90:\lbl{$c$}},\s] (c\N-\i) {};
  }
  \foreach \i/\s in {1/ghost,2/ghost,3/} {
    \def\N{2} \def\O{-60}
    \draw[link,\s] (s) --
      +(30+\O+\i*\A/3:\R) node[seq,\s] (C\N-\i) {\lbl{$C$}} --
      +(\O+\i*\A/3:2*\R) node[ch={\O+120:\lbl{$c$}},\s] (c\N-\i) {} --
      +(-30+\O+\i*\A/3:\R) node[seq,\s] (R\N-\i) {\lbl{$R$}} --
    (s);
  }
  \foreach \i/\s in {1/ghost,2/ghost,3/} {
    \def\N{3} \def\O{30}
    \draw[link,\s] (s) --
      ++(\O+\i*\A/3:\R) node[seq,\s] (C\N-\i) {\lbl{$C$}} --
      +(\O+\i*\A/3:\R) node[ch={\O+90:\lbl{$c$}},\s] (c\N-\i) {};
    \draw[link,\s] (c\N-\i) --
      ++(\O+\i*\A/3:\R) node[seq,\s] (A\N-\i) {\lbl{$A$}} --
      +(\O+\i*\A/3:\R) node[ch=\lbl{$d$},\s] (d\N-\i) {};
  }
\end{tikzpicture}%
}%
%
\begin{tikzpicture}[baseline=0]
\node {\mypic}
+(-.5,1) node {\scalebox{.25}{\mypic*}}
+(1.5,-.5) node {\scalebox{.45}{\mypic*}}
% +(-1.4,1.8) node {\scalebox{.5}{\mypic*}}
;
% \savePictureHeight{\picHeight}
\useasboundingbox (0,0) ++(0,-111pt/2);
\end{tikzpicture}%
\endgroup%

==> figures/tree-after-sync.tikz <==
\ensuretikzpicturebegin
\begin{scope}[
  forest,
  thick,
  legend/.style={
    every node/.style={
      anchor=west,
      text width=4em,
      append after command={++(0,-1em)}
    },
    every pic/.style={
      shift={(-.4em,.6em)},
      y=2em, x=2em
    }
  },
]

  \path[tree] (-2.6,-3.5) -- (0,0) coordinate (root) -- (2.6,-3.5) --cycle;
  \path[closer] (root)
    ++(-90:1)    node[node=above left:{$n_a$}] (a) {}
     +(-130:1.3) node[node=above left:{$n_b$}] (b) {}
  ;
  \path
     (1.3,-3.5)  node[removed node=below:{$p_R$}] (R) {}
     (-1.3,-3.5) node[removed node=below:{$p_S$}] (S) {}
  ;
  \draw (root)
    ..controls +(-120:.3) and +(60:.4) ..
    (a)
    ..controls +(-170:.5) and +(30:.7) ..
      coordinate[pos=.55](pre-b)
    (b)
    ..controls +(-150:.7) and +(40:.8) ..
      coordinate[pos=.2](s')
    (S.north)
    (a)
    ..controls +(-10:.5)  and +(260:-.6) ..
      coordinate[pos=.8](r')
    ++(-60:1.2)
    ..controls +(260:.8)  and +(50:.7) ..
      coordinate[pos=.1](r'')
    (R.north);

  % Happy Christmas
  \draw (b) to[bend left] ++(.3,-.3 ) pic[migrating subtree]
        (b) to[bend left] ++(.4,-.35) pic[migrating subtree]
        (b) to[bend left] ++(.5,-.4 ) pic[migrating subtree];

  \draw (s') to[bend right] ++(-.4,-.4) pic[sender subtree]
     (pre-b) to[bend left ] ++( .3,-.3) pic[sender subtree]
        (r') to[bend left ] ++( .5,-.3) pic[receiver subtree]
       (r'') to[bend right] ++(-.3,-.5) pic[receiver subtree];

  \path(-2,0) pic[sender subtree];

  \path( 2,0) pic[receiver subtree];

  %%%% LEGEND %%%%
  \path[legend] (5,  -2em)
    {pic [sender subtree   ]} node {$\in \phi_s    $}
    {pic [migrating subtree]} node {$\in \phimig   $}
    {pic [receiver subtree ]} node {$\in \phinonmig$}
  ;
  %%%%%%%%%%%%%%%%

\end{scope}
\ensuretikzpictureend

==> figures/tree-before-sync.tikz <==
\ensuretikzpicturebegin
\begin{scope}[
  forest,
  thick,
]
      \path[tree] (-2.6,-3.5) -- (0,0) coordinate (root) -- (2.6,-3.5) --cycle;
      \path[closer] (root)
        ++(-90:1)    node[node=above left:{$n_a$}] (a) {}
         +(-130:1.3) node[node=above left:{$n_b$}] (b) {}
      ;
      \path
         (1.3,-3.5)  node[node=below:{$n_R$}] (R) {}
         (-1.3,-3.5) node[node=below:{$n_S$}] (S) {}
      ;
  \draw[thick] (root)
    ..controls +(-120:.3) and +(60:.4) ..
    (a)
    ..controls +(-170:.5)  and +(30:.7) ..
    (b)
    ..controls +(-150:.7) and +(40:.8) ..
    (S.north)
    (a)
    ..controls +(-10:.5)  and +(260:-.6) ..
    ++(-60:1.2)
    ..controls +(260:.8)  and +(50:.7) ..
    (R.north);
\end{scope}
\ensuretikzpictureend
